Model Reduction for Multi-Scale Transport Problems using Model-form Preserving Least-Squares Projections with Variable Transformation

A projection-based formulation is presented for non-linear model reduction of problems with extreme scale disparity. The approach allows for the selection of an arbitrary, but complete, set of solution variables while preserving the structure of the governing equations. Least-squares-based minimization is leveraged to guarantee symmetrization and discrete consistency with the full-order model (FOM). Two levels of scaling are used to achieve the conditioning required to effectively handle problems with extremely disparate physical phenomena, characterized by extreme stiffness in the system of equations. The formulation -- referred to as model-form preserving least-squares with variable transformation (MP-LSVT) -- provides global stabilization for both implicit and explicit time integration schemes. To achieve computational efficiency, a pivoted QR decomposition is used with oversampling, and adapted to the MP-LSVT method. The framework is demonstrated in representative two- and three-dimensional reacting flow problems, and the MP-LSVT is shown to exhibit improved stability and accuracy over standard projection-based ROM techniques. Physical realizability and local stability are promoted by enforcing limiters in both temperature and species mass fractions. These limiters are demonstrated to be important in eliminating regions of spurious burning, thus enabling the ROMs to provide accurate representations of the heat release rate and flame propagation speed. In the 3D application, it is shown that more than two orders of magnitude acceleration in computational efficiency can be achieved, while also providing reasonable future-state predictions. A key contribution of this work is the development and demonstration of a comprehensive ROM formulation that targets highly challenging multi-scale transport-dominated problems.

==> CW_notes.txt <==
1. Why is the number of solution modes n_p? What is the significance of "p" in this context?
2. In the proofs section, the dimensions of newly-defined array should be explicitly defined.
3. In the proofs section, n is used for both the time step iteration and as a subscript for singular values and eigenvalues. The latter use cannot be correct. Is it supposed to refer to \numDOF?
4. I think all vector/linear algebra dimensions should be capital letters, and iterators/indices should be lowercase. 
5. Residuals that use n as an index should probably be denoted by r^n and r_p^n.
6. Should go through and use \lp (i.e. "\left(") and \rp (i.e. "\right)") to enclose portions of equations with sub/superscripts.
7. In the function y(\hat{q}_p), using the reduced variable as the argument is ambiguous because that argument does not actually appear on the right-hand side of the definition. It is implicitly there as part of \tilde{q}_p, but is not explicit. This should be remedied.
8. Capitalization in the bibliography needs to be rechecked.
9. Recheck consistent hyphenization (sub-sampled, non-linear, etc.)
10. Use of the term "ROM reconstruction error" in Section 7.2 is ambiguous.
11. Error figure axis labels should be updated with the appropriate diacritics.
12. There are still some mix-ups on the definitions of the RHS Jacobians.
13. Gamma is sometimes referred to as a function of the solution and time. Should it even be a function of time? And should this be dependence be defined once explicitly or carried throughout the entire paper?
14. Why is so much space dedicated to talking about closure in the introduction? This isn't a closure paper.
